Online DNN-driven Nonlinear MPC for Stylistic Humanoid Robot Walking with Step Adjustment

This paper presents a three-layered architecture that enables stylistic locomotion with online contact location adjustment. Our method combines an autoregressive Deep Neural Network (DNN) acting as a trajectory generation layer with a model-based trajectory adjustment and trajectory control layers. The DNN produces centroidal and postural references serving as an initial guess and regularizer for the other layers. Being the DNN trained on human motion capture data, the resulting robot motion exhibits locomotion patterns, resembling a human walking style. The trajectory adjustment layer utilizes non-linear optimization to ensure dynamically feasible center of mass (CoM) motion while addressing step adjustments. We compare two implementations of the trajectory adjustment layer: one as a receding horizon planner (RHP) and the other as a model predictive controller (MPC). To enhance MPC performance, we introduce a Kalman filter to reduce measurement noise. The filter parameters are automatically tuned with a Genetic Algorithm. Experimental results on the ergoCub humanoid robot demonstrate the system's ability to prevent falls, replicate human walking styles, and withstand disturbances up to 68 Newton. Website: https://sites.google.com/view/dnn-mpc-walking Youtube video: https://www.youtube.com/watch?v=x3tzEfxO-xQ

==> figures/architecture.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,364); %set diagram left start at 0, and has height of 364

%Straight Lines [id:da21904934465316095] 
\draw    (322.66,134.5) -- (453.48,134.5) ;
\draw [shift={(456.48,134.5)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da44144470281519177] 
\draw    (559.03,134.5) -- (644,134.5) ;
\draw [shift={(647,134.5)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da03647711886093741] 
\draw    (665.88,163.75) -- (665.88,194.17) -- (507.17,194.17) -- (507.17,166.75) ;
\draw [shift={(507.17,163.75)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da21465305176327165] 
\draw    (507.17,194.17) -- (271.97,194.17) -- (271.97,166.75) ;
\draw [shift={(271.97,163.75)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Shape: Rectangle [id:dp9951253827585729] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (7.62,105.25) -- (109,105.25) -- (109,163.75) -- (7.62,163.75) -- cycle ;
%Shape: Rectangle [id:dp311304019995166] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (648,105.25) -- (695,105.25) -- (695,163.75) -- (648,163.75) -- cycle ;
%Straight Lines [id:da32094640942435637] 
\draw    (109,134.5) -- (218.28,134.5) ;
\draw [shift={(221.28,134.5)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Straight Lines [id:da7415459275619238] 
\draw    (58.31,105.75) -- (58.31,81.47) -- (507.17,81.47) -- (507.17,101) ;
\draw [shift={(507.17,104)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (10.72,-5.15) -- (0,0) -- (10.72,5.15) -- (7.12,0) -- cycle    ;
%Shape: Rectangle [id:dp5712565144487016] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (221.28,105.25) -- (322.66,105.25) -- (322.66,163.75) -- (221.28,163.75) -- cycle ;
%Shape: Rectangle [id:dp28186498687783224] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (456.48,105.25) -- (557.86,105.25) -- (557.86,163.75) -- (456.48,163.75) -- cycle ;

% Text Node
\draw (58.31,134.5) node   [align=left] {\begin{minipage}[lt]{79.53pt}\setlength\topsep{0pt}
\begin{center}
{\footnotesize Trajectory generation}\\{\footnotesize Sec.~\ref{subsec:trajectory_generation}}
\end{center}

\end{minipage}};
% Text Node
\draw (271.97,134.5) node   [align=left] {\begin{minipage}[lt]{80.88pt}\setlength\topsep{0pt}
\begin{center}
{\footnotesize Trajectory adjustment}\\{\footnotesize Sec.~\ref{subsec:trajectory_adjustment}}
\end{center}

\end{minipage}};
% Text Node
\draw (671.5,134.5) node   [align=left] {\begin{minipage}[lt]{24.5pt}\setlength\topsep{0pt}
\begin{center}
{\footnotesize Robot}
\end{center}

\end{minipage}};
% Text Node
\draw (507.17,134.5) node   [align=left] {\begin{minipage}[lt]{65.45pt}\setlength\topsep{0pt}
\begin{center}
{\footnotesize Trajectory control}\\{\footnotesize Sec.~\ref{subsec:trajectory_control}}
\end{center}

\end{minipage}};
% Text Node
\draw (600.1,134.5) node   [align=left] {\begin{minipage}[lt]{41.23pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize desired joint}\\{\scriptsize positions}
\end{center}

\end{minipage}};
% Text Node
\draw (385.48,134.5) node   [align=left] {\begin{minipage}[lt]{95.2pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize contact forces, locations and }\\{\scriptsize adjusted centroidal trajectory}
\end{center}

\end{minipage}};
% Text Node
\draw (164,134.5) node   [align=left] {\begin{minipage}[lt]{78.92pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize nominal footsteps}\\{\scriptsize and centroidal trajectory}
\end{center}

\end{minipage}};
% Text Node
\draw (279.67,77.47) node [anchor=south] [inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{161.87pt}\setlength\topsep{0pt}
\begin{center}
{\scriptsize nominal joint trajectories, nominal chest yaw angle}
\end{center}

\end{minipage}};
% Text Node
\draw (582,194.17) node   [align=left] {\begin{minipage}[lt]{119pt}\setlength\topsep{0pt}
\begin{flushright}
{\scriptsize contact wrenches, }\\{\scriptsize centroidal momentum, \ CoM position}
\end{flushright}

\end{minipage}};


\end{tikzpicture}

